Feature Adversarial Distillation for Point Cloud Classification

Due to the point cloud's irregular and unordered geometry structure, conventional knowledge distillation technology lost a lot of information when directly used on point cloud tasks. In this paper, we propose Feature Adversarial Distillation (FAD) method, a generic adversarial loss function in point cloud distillation, to reduce loss during knowledge transfer. In the feature extraction stage, the features extracted by the teacher are used as the discriminator, and the students continuously generate new features in the training stage. The feature of the student is obtained by attacking the feedback from the teacher and getting a score to judge whether the student has learned the knowledge well or not. In experiments on standard point cloud classification on ModelNet40 and ScanObjectNN datasets, our method reduced the information loss of knowledge transfer in distillation in 40x model compression while maintaining competitive performance.

==> abstract.txt <==
知识蒸馏是将一个大模型当做老师，小模型当做学生，老师模型将其所学到的知识迁移到学生模型中。
由于点云数据的不规则性和无序性的几何结构，传统的知识蒸馏技术将其直接运用在点云任务上会损失很多的信息。
在这篇论文中，我们提出了Feature Adversarial Distillation（FAD），
将老师网络学习出来的特征当做一个Discriminator，学生网络生成的特征当成一个generator，
老师使用预先学习的特征知识来监督学生，通过老师网络以及学生网络之间的特征对抗来建立损失函数。
我们在标准的分类数据集ModelNet40以及ScanObjectNN上进行了实验，并且得到了很好的结果。

==> method.txt <==
第一段：
点云分别输入到老师网络跟学生网络中，通过特征提取分别得到两个模型的特征
由于教师网络是提前进行预训练的，所以教师网络得到的特征是不会发生任何改变
因此，学生学习到的知识可以通过攻击的方式来跟教师进行抗衡，教师给学生发出反馈，告知学生所学习到的知识是错误的
这时候学生需要继续跟教师学习，减少学生与老师之间知识的差异。最后FAD，KD以及CE建立联合损失函数进行训练。

后半部分：
在特征层，我们计算特征对抗损失，在这里我们提出一种特征对抗中抽象的表示方法，如下所示

其中这两个正方形可以表示成任意的计算方式比如max，min，sum，但是这两个正方形中的方法必须是一致的

在这篇文章，我们给出了三种有效的方法来计算两个点云特征分布之间的差异如下列的三个公式所示




